DeZent: Decentralized z-Anonymity with Privacy-Preserving Coordination

Analyzing large volumes of sensor network data, such as electricity consumption measurements from smart meters, is essential for modern applications but raises significant privacy concerns. Privacy-enhancing technologies like z-anonymity offer efficient anonymization for continuous data streams by suppressing rare values that could lead to re-identification, making it particularly suited for resource-constrained environments. Originally designed for centralized architectures, z-anonymity assumes a trusted central entity. In this paper, we introduce deZent, a decentralized implementation of z-anonymity that minimizes trust in the central entity by realizing local z-anonymity with lightweight coordination. We develop deZent using a stochastic counting structure and secure sum to coordinate private anonymization across the network. Our results show that deZent achieves comparable performance to centralized z-anonymity in terms of publication ratio, while reducing the communication overhead towards the central entity. Thus, deZent presents a promising approach for enhancing privacy in sensor networks while preserving system efficiency.

==> avg_deZ_npub_over_time_cent_w_comm_zanon_z_50_dt_7260_nGw_150_distSm_normal_maxSm_20_seed_10.dat <==
time cat tuple_count
0 deZent 1114.1
1 deZent 1163.1
2 deZent 1220.6
3 deZent 1231.7
4 deZent 1310.1
5 deZent 1310.1
6 deZent 1340.4
7 deZent 1407.9
8 deZent 1359.1
9 deZent 1408.1
10 deZent 1408.1
11 deZent 1359.1
12 deZent 1408.1
13 deZent 1376.3
14 deZent 1371.8
15 deZent 1378.9
16 deZent 1394.5
17 deZent 1407.1
18 deZent 1407.5
19 deZent 1407.3
20 deZent 1402.4
21 deZent 1322.9
22 deZent 1274.1
23 deZent 1216.5
24 deZent 1261.0
25 deZent 1261.6
26 deZent 1284.5
27 deZent 1298.7
28 deZent 1318.8
29 deZent 1305.9


==> avg_jha_npub_over_time_cent_w_comm_zanon_z_50_dt_7260_nGw_150_distSm_normal_maxSm_20_seed_10.dat <==
time cat tuple_count
0 original 1114.1
1 original 1163.1
2 original 1220.6
3 original 1251.4
4 original 1310.1
5 original 1310.1
6 original 1359.1
7 original 1408.1
8 original 1359.1
9 original 1408.1
10 original 1408.1
11 original 1359.1
12 original 1408.1
13 original 1376.3
14 original 1375.0
15 original 1379.0
16 original 1396.8
17 original 1407.1
18 original 1407.5
19 original 1407.3
20 original 1402.4
21 original 1323.0
22 original 1290.6
23 original 1219.2
24 original 1261.0
25 original 1261.6
26 original 1284.5
27 original 1298.7
28 original 1326.2
29 original 1305.9


==> avg_msg_cnt_gw_ce.dat <==
n_gw scenario msg_cnt_gw_ce std
5 centralized 4987.2 399.7156955739112
5 deZent 1905.0666666666666 1918.5343529050597
5 fully_decentralized 1348.0333333333333 1697.8850350039588
25 centralized 25062.4 917.2076119340884
25 deZent 16496.9 7657.7325597027875
25 fully_decentralized 6985.0 8426.240873262366
50 centralized 50539.2 1295.4032524432996
50 deZent 39745.36666666667 7576.888219026058
50 fully_decentralized 13791.666666666666 16579.33482612726
75 centralized 75593.6 1535.7321800410227
75 deZent 62901.083333333336 7062.231793717344
75 fully_decentralized 20813.366666666665 25345.170216177386
100 centralized 100854.4 1927.175743351579
100 deZent 86247.85 5565.214795754194
100 fully_decentralized 27544.15 33303.39091241692
125 centralized 125776.0 1978.432867238484
125 deZent 108834.21666666666 5554.415550244891
125 fully_decentralized 34426.11666666667 41586.779049740326
150 centralized 151121.6 2833.660644969234
150 deZent 131788.68333333332 6146.905969649882
150 fully_decentralized 41478.65 50304.61162430374


==> avg_msg_cnt_gw_gw.dat <==
n_gw scenario msg_cnt_gw_gw z std
5 centralized 9014.4 31.833333333333332 799.4313911478224
5 deZent 9892.616666666667 31.833333333333332 861.9078973105696
5 fully_decentralized 9014.4 31.833333333333332 799.4313911478224
25 centralized 45324.8 31.833333333333332 1834.4152238681768
25 deZent 52112.5 31.833333333333332 2038.6010116611267
25 fully_decentralized 45324.8 31.833333333333332 1834.4152238681768
50 centralized 91478.4 31.833333333333332 2590.806504886599
50 deZent 105622.8 31.833333333333332 2586.051579702418
50 fully_decentralized 91478.4 31.833333333333332 2590.806504886599
75 centralized 136787.2 31.833333333333332 3071.4643600820455
75 deZent 158103.63333333333 31.833333333333332 3064.854385717165
75 fully_decentralized 136787.2 31.833333333333332 3071.4643600820455
100 centralized 182508.8 31.833333333333332 3854.351486703158
100 deZent 211011.18333333332 31.833333333333332 3859.4628654628805
100 fully_decentralized 182508.8 31.833333333333332 3854.351486703158
125 centralized 227552.0 31.833333333333332 3956.865734476968
125 deZent 263201.55 31.833333333333332 3981.120992056105
125 fully_decentralized 227552.0 31.833333333333332 3956.865734476968
150 centralized 273443.2 31.833333333333332 5667.321289938468
150 deZent 316278.18333333335 31.833333333333332 5683.499523201004
150 fully_decentralized 273443.2 31.833333333333332 5667.321289938468


==> avg_pub_ratio_centralized_nsm100.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
5 5 0.9688399173174922 0.005572281771584472
5 25 0.9907851684983792 0.00045857718906168455
10 5 0.9419081582786131 0.005710829583682621
10 25 0.9814955365448632 0.0013764836990859837
25 5 0.8299877493065326 0.005423226168262625
25 25 0.965277220588194 0.0026686715018150097
50 5 0.5477264811366971 0.017316943587826296
50 25 0.9376881893785438 0.002846830959603822
100 5 0.10996986089195489 0.02724210153424958
100 25 0.8682827330077846 0.0030269910076039146


==> avg_pub_ratio_centralized_nsm20.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
1 50 1.0 0.0
1 75 1.0 0.0
1 100 1.0 0.0
1 125 1.0 0.0
1 150 1.0 0.0
5 5 0.835830213524695 0.024603447940703963
5 25 0.9682225225563421 0.007112475050718302
5 50 0.9798382834703684 0.0024853421379746185
5 75 0.9849611595234032 0.0010708764499875315
5 100 0.9884193624638975 0.0012686807292114986
5 125 0.9905148765816699 0.0007831274086108307
5 150 0.9919194110463193 0.00046040184008912585
10 5 0.5552550730290278 0.04322469840950944
10 25 0.9381725524829914 0.0059790966760221095
10 50 0.9653108638042914 0.004235973168194898
10 75 0.9721320315930105 0.003051370113607064
10 100 0.9789429238357308 0.002619243038145185
10 125 0.9811029900134107 0.0015926472361680111
10 150 0.98346607162055 0.0007693369867726098
25 5 0.022305994727898508 0.009112531016122334
25 25 0.8171808460068734 0.007800685712322901
25 50 0.9217935474547156 0.005102632456247054
25 75 0.9446569588834232 0.003111954423415088
25 100 0.9591411166301167 0.003218114937442009
25 125 0.9649254204061093 0.0029960698975968858
25 150 0.9690570050064166 0.001987219886388822
50 5 0.0 0.0
50 25 0.5257990123209183 0.03531692226331511
50 50 0.8194280849010506 0.007213167351314663
50 75 0.8866148535082472 0.005323942528435641
50 100 0.9209413031471936 0.002540032703442018
50 125 0.9363809232432121 0.002443483837533533
50 150 0.9458990807108313 0.0015106684109794796
100 5 0.0 0.0
100 25 0.07087199171752204 0.02753655772016053
100 50 0.520980426661166 0.018763597918371892
100 75 0.7184487624174162 0.010427787508746705
100 100 0.8185127920838395 0.007860235986998974
100 125 0.8614707530384406 0.004793097863511975
100 150 0.8882965056336062 0.0029232400780972003


==> avg_pub_ratio_deZent_nsm100.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
5 5 0.9692126164120545 0.005615495180213847
5 25 0.9907776242109183 0.0005212611892874845
10 5 0.941947270233318 0.005849099198676144
10 25 0.981510537980502 0.0013793188977760252
25 5 0.8307236111507958 0.005366248783884946
25 25 0.9653598201908686 0.0025255600429527386
50 5 0.5478255154947953 0.019238592019053168
50 25 0.9376293236174569 0.0027805254657015084
100 5 0.10895572120645916 0.027970443800759925
100 25 0.8685380514268625 0.0030242782489451506


==> avg_pub_ratio_deZent_nsm20.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
1 50 1.0 0.0
1 75 1.0 0.0
1 100 1.0 0.0
1 125 1.0 0.0
1 150 1.0 0.0
5 5 0.8341068277861827 0.026695487015654815
5 25 0.9683535910367496 0.007225266201735408
5 50 0.9799325431615733 0.0023264072615919833
5 75 0.9848292372250855 0.0010175824105966343
5 100 0.9884828632385709 0.0012089383664453434
5 125 0.9904952261227535 0.0007069133742634178
5 150 0.9919825953798702 0.00044773808372693184
10 5 0.5569020737856203 0.04386719691881358
10 25 0.9381610281918842 0.006507532287947134
10 50 0.9653081830080025 0.004323274287270778
10 75 0.9722876992828636 0.0030213197212774416
10 100 0.9789004360177526 0.00268857101897903
10 125 0.981095273583704 0.0015282002524695318
10 150 0.9834453110425058 0.0007610117039285341
25 5 0.02153756035242375 0.010724956314050875
25 25 0.8176256308097457 0.007899622162638682
25 50 0.9216416874288186 0.005225143702305048
25 75 0.944972745838812 0.003237399239609419
25 100 0.9591378995379362 0.003230968210269739
25 125 0.9649240168852288 0.0029190302491626714
25 150 0.9690229584418308 0.001975561899559506
50 5 0.0 0.0
50 25 0.5276931406690777 0.03489687220945922
50 50 0.8194906513270432 0.007960320405206282
50 75 0.8865316153029752 0.005063087729167321
50 100 0.9208729202833872 0.0026693944241962387
50 125 0.9364560672703511 0.002375864714198861
50 150 0.9459350551561284 0.0015201006681665591
100 5 0.0 0.0
100 25 0.06975556424333842 0.02673512838046752
100 50 0.5198239155728757 0.0186725143748813
100 75 0.7183348904109994 0.009994279149598167
100 100 0.8189165281331146 0.007955456172712256
100 125 0.8617079276638488 0.004613820853835343
100 150 0.8883736925149393 0.0031697526010362894


==> avg_pub_ratio_diff.dat <==
n_gw z pub_rat_diff std
5 1 0.0 0.0
5 5 0.04537228976153742 0.009474530633707885
5 10 0.13446928273053424 0.05001669010096479
25 1 0.0 0.0
25 5 0.0018010671180896 0.0009801350126513002
25 10 0.00678628045869651 0.0009296518066972574
25 25 0.05462623022291067 0.005378337085785963
25 50 0.16629760015003908 0.038597866502647786
25 100 0.1341744367379128 0.04598276431181878
50 1 0.0 0.0
50 5 0.00118419648375428 0.0010401304128020467
50 10 0.00133435714740246 0.00011598205967729883
50 25 0.01091428002425562 0.0010721575131083937
50 50 0.052943006163925645 0.003042925681148295
50 100 0.15850064965138433 0.03783416175695939
75 1 0.0 0.0
75 5 0.00200276548692746 0.0007973601089700264
75 10 0.0007437164330709499 0.00047195629372642436
75 25 0.00502142391419994 0.0002910041966424967
75 50 0.02217336105886127 0.001873240831466177
75 100 0.10553073135254906 0.004805803807887955
100 1 0.0 0.0
100 5 0.0014510969991875526 0.0006563632700515467
100 10 0.00057169788556972 0.00045352625552540763
100 25 0.00253434093241995 0.00021614435330028408
100 50 0.01145171399710189 0.0007734497999642928
100 100 0.05388239055194285 0.0032624641752178373
125 1 0.0 0.0
125 5 0.0014311601687868902 0.00042911860714270415
125 10 0.00120367776369729 0.000997514050648723
125 25 0.00151314530020434 0.00014456457384236487
125 50 0.006990674484764201 0.00041738812915633145
125 100 0.033338801247173186 0.0017942206215759036
150 1 0.0 0.0
150 5 0.0014521033507323001 0.00034614917019264743
150 10 0.0013807269563684498 0.0007217859549310409
150 25 0.0009412916995025399 8.92230490346164e-05
150 50 0.004914228659127081 0.0003290666754151686
150 100 0.02193893090343536 0.0008751130772616936


==> avg_pub_ratio_fully_decentralized_nsm100.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
5 5 0.8555942404418762 0.0053760404781106295
5 25 0.8568704859909306 0.0023564311400349346
10 5 0.5971571596254577 0.012589911373700814
10 25 0.59616190572868 0.006088916283178131
25 5 0.047485438810292366 0.01160079211580149
25 25 0.04786626762686145 0.00824137872824138
50 5 0.0 0.0
50 25 0.0 0.0
100 5 0.0 0.0
100 25 0.0 0.0


==> avg_pub_ratio_fully_decentralized_nsm20.dat <==
z n_gw pub_ratio std
1 5 1.0 0.0
1 25 1.0 0.0
1 50 1.0 0.0
1 75 1.0 0.0
1 100 1.0 0.0
1 125 1.0 0.0
1 150 1.0 0.0
5 5 0.1427380696344412 0.061974307117391825
5 25 0.20046347611470608 0.027115950661467606
5 50 0.19369938697943856 0.019659842243022536
5 75 0.18653728320612384 0.01579460782515466
5 100 0.18837988865634442 0.011664247283415806
5 125 0.18923794457304283 0.008106767922394915
5 150 0.1873616280507597 0.010317145882131685
10 5 0.00083779273565514 0.0008446771126236093
10 25 0.00161697468014842 0.000674318162954174
10 50 0.00133992630641832 0.0008964744124596152
10 75 0.0014798640326334702 0.0006009971757333576
10 100 0.00120534527524696 0.0004901071928715469
10 125 0.00137974700401552 0.0006830460924466005
10 150 0.0019045856152438202 0.0010478290352889485
25 5 0.0 0.0
25 25 0.0 0.0
25 50 0.0 0.0
25 75 0.0 0.0
25 100 0.0 0.0
25 125 0.0 0.0
25 150 0.0 0.0
50 5 0.0 0.0
50 25 0.0 0.0
50 50 0.0 0.0
50 75 0.0 0.0
50 100 0.0 0.0
50 125 0.0 0.0
50 150 0.0 0.0
100 5 0.0 0.0
100 25 0.0 0.0
100 50 0.0 0.0
100 75 0.0 0.0
100 100 0.0 0.0
100 125 0.0 0.0
100 150 0.0 0.0


==> avg_smtype_pub_ratio_ngw150.dat <==
z type pub_ratio std
1 1p_household 1.0 0.0
1 2p_household 1.0 0.0
1 3p_household 1.0 0.0
1 4p_household 1.0 0.0
1 bakery 1.0 
1 hair_dresser 1.0 0.0
1 restaurant 1.0 0.0
1 store 1.0 0.0
1 workshop 1.0 0.0
5 1p_household 0.9982336492891069 0.0001968781005042728
5 2p_household 0.9977625274516964 8.567856149128802e-05
5 3p_household 0.9958591540262836 0.0004463272498142508
5 4p_household 0.9954568576487668 0.0006900099436153389
5 bakery 0.1666666666666666 
5 hair_dresser 0.3856095679012346 0.043232691425045745
5 restaurant 0.5922258297258297 0.08792723860260052
5 store 0.5716335227272727 0.15314505918000126
5 workshop 0.6378472222222222 0.1262329083029924
10 1p_household 0.995661402961422 0.00044624983346941107
10 2p_household 0.9946181593115344 0.00034770168448450663
10 3p_household 0.9896014755531131 0.0004755415041593564
10 4p_household 0.9888089750879177 0.0010033616856221803
10 bakery 0.0729166666666666 
10 hair_dresser 0.2374614197530864 0.02307751085832225
10 restaurant 0.16443023989898986 0.08962807111074068
10 store 0.20184895833333333 0.11601356769333973
10 workshop 0.43601810515873013 0.06342465793802725
25 1p_household 0.9871951829345254 0.000790475683190693
25 2p_household 0.983737799078926 0.0007536645987752504
25 3p_household 0.9670560993927756 0.001762994664552243
25 4p_household 0.9667865612686578 0.002535718131390508
25 hair_dresser 0.17476851851851846 0.010123180372995318
25 workshop 0.36094618055555555 0.00983817146429382
50 1p_household 0.9715985057321405 0.0015928971832835594
50 2p_household 0.9611929964839009 0.0021947106169603677
50 3p_household 0.9258232202676355 0.0052065379172046245
50 4p_household 0.9251387802147242 0.004652798998647577
50 hair_dresser 0.16512345679012344 0.008913727893952166
50 workshop 0.34732142857142856 0.010348831941171484
100 1p_household 0.9338219528845233 0.003678115724801704
100 2p_household 0.9019566746133801 0.0048877716958806335
100 3p_household 0.823673313594686 0.012056562527428987
100 4p_household 0.8231026711105649 0.011881179268832137
100 hair_dresser 0.15451388888888887 0.010452773071868307
100 workshop 0.3353732638888889 0.007216559324647302


==> avg_smtype_pub_ratio_ngw5.dat <==
z type pub_ratio std
1 1p_household 1.0 0.0
1 2p_household 1.0 0.0
1 3p_household 1.0 0.0
1 4p_household 1.0 0.0
1 restaurant 1.0 0.0
1 store 1.0 0.0
5 1p_household 0.8884407525966029 0.03718546816030105
5 2p_household 0.8349203243481735 0.07113516579248054
5 3p_household 0.7521978975885226 0.08801355303181893
5 4p_household 0.7612065972222222 0.08474242354991812
10 1p_household 0.6848136767827465 0.06386564732235805
10 2p_household 0.4879222892556145 0.1769284926131386
10 3p_household 0.3371378968253968 0.20743663190223377
10 4p_household 0.3305047123015873 0.21088669205617855
25 1p_household 0.03201883379773443 0.014770729866213342
25 2p_household 0.01533250586559406 0.010497782229037866
25 3p_household 0.011238662131519228 0.009310427216844983
25 4p_household 0.009688562925170027 0.009527771986385745


==> avg_smtype_pub_ratio_ngw75.dat <==
z type pub_ratio std
1 1p_household 1.0 0.0
1 2p_household 1.0 0.0
1 3p_household 1.0 0.0
1 4p_household 1.0 0.0
1 bakery 1.0 
1 hair_dresser 1.0 0.0
1 restaurant 1.0 0.0
1 store 1.0 0.0
1 workshop 1.0 0.0
5 1p_household 0.9962976867574623 0.000382227078044587
5 2p_household 0.9952994477642727 0.00045160112903802326
5 3p_household 0.98989445952736 0.001058213181827097
5 4p_household 0.990538645341155 0.0015229803129648356
5 bakery 0.1354166666666666 
5 hair_dresser 0.3055555555555555 0.031823442326082224
5 restaurant 0.2883159722222222 0.12900991838294332
5 store 0.36440972222222223 0.13021334866884235
5 workshop 0.5029513888888889 0.08635690385069587
10 1p_household 0.9907774394996549 0.0006787706863236514
10 2p_household 0.9888361877631386 0.0008313932177823399
10 3p_household 0.9757850770310206 0.001101678647439731
10 4p_household 0.9759081388797222 0.002988030912304364
10 hair_dresser 0.18229166666666663 0.022702598664274307
10 restaurant 0.0335069444444444 0.036709616837610815
10 store 0.025416666666666622 0.033433686828265856
10 workshop 0.373125 0.008753857174531643
25 1p_household 0.9723671014745836 0.001427830987744283
25 2p_household 0.9631834302734615 0.0027460844098113053
25 3p_household 0.9250776660263111 0.006009222076979453
25 4p_household 0.9238918359208224 0.005423340158900056
25 hair_dresser 0.16493055555555552 0.010842010413886095
25 workshop 0.3522222222222222 0.00987832135806604
50 1p_household 0.9347359876608877 0.0035925737421202975
50 2p_household 0.9033121450003492 0.006658396179961925
50 3p_household 0.817283915706307 0.018024909459254577
50 4p_household 0.8154277069789492 0.021526205416865993
50 hair_dresser 0.15972222222222218 0.015911721163041116
50 workshop 0.33024305555555555 0.010932998044674461
100 1p_household 0.8343608050414373 0.011605512486696102
100 2p_household 0.7253192800461344 0.028725466968155415
100 3p_household 0.4938543880015504 0.038807323483520596
100 4p_household 0.49290162241725755 0.033598169942154456
100 hair_dresser 0.14236111111111108 0.012028130608117239
100 workshop 0.29996527777777776 0.011005051780649972


==> msg_cnt_gw_ce_centralizedavg_per_z.dat <==
n_gw z scenario msg_cnt_gw_ce std
5 1 centralized 5030.4 560.1371260682512
5 5 centralized 4905.6 490.44632733868036
5 10 centralized 4953.6 356.91119343612627
5 25 centralized 4924.8 370.5649740598807
5 50 centralized 5020.8 282.797454019657
5 100 centralized 5088.0 347.6089757184069
25 1 centralized 25257.6 881.5404698594389
25 5 centralized 25344.0 812.0689625887694
25 10 centralized 24940.8 1049.4829202993255
25 25 centralized 25027.2 605.5529704328104
25 50 centralized 25315.2 1160.0165516060536
25 100 centralized 24489.6 825.1409576551149
50 1 centralized 49814.4 745.6068669211684
50 5 centralized 50486.4 1785.3878010113099
50 10 centralized 49996.8 1366.5161543135885
50 25 centralized 51052.8 1328.5203799716442
50 50 centralized 51043.2 868.1972126193456
50 100 centralized 50841.6 1131.5518547552297
75 1 centralized 76003.2 1988.6654821764268
75 5 centralized 75628.8 973.5575997340883
75 10 centralized 75993.6 1564.5349468771872
75 25 centralized 75801.6 1270.5249308848693
75 50 centralized 74966.4 1689.3151274999
75 100 centralized 75168.0 1609.5713715147897
100 1 centralized 100022.4 2223.6891869143938
100 5 centralized 100473.6 1800.095997440137
100 10 centralized 100944.0 2180.8181950818366
100 25 centralized 100732.8 1587.180645043278
100 50 centralized 101232.0 1827.2252187401532
100 100 centralized 101721.6 1897.0360038755193
125 1 centralized 124944.0 2036.593233809834
125 5 centralized 125356.8 1667.5654110109156
125 10 centralized 126153.6 2002.7245442147043
125 25 centralized 125798.4 2289.8230499320234
125 50 centralized 126739.2 2031.8362138715809
125 100 centralized 125664.0 1783.4079735158746
150 1 centralized 151017.6 2897.5288781994927
150 5 centralized 150873.6 2885.399383101063
150 10 centralized 152486.4 3571.750495205396
150 25 centralized 150892.8 2944.97375200527
150 50 centralized 151036.8 2847.4786039582477
150 100 centralized 150422.4 1902.5608006053308


==> msg_cnt_gw_ce_deZentavg_per_z.dat <==
n_gw z scenario msg_cnt_gw_ce std
5 1 deZent 4646.4 560.1371260682512
5 5 deZent 3797.4 519.1071822530166
5 10 deZent 2600.8 388.05091303991435
5 25 deZent 193.8 51.443172530472886
5 50 deZent 96.0 0.0
5 100 deZent 96.0 0.0
25 1 deZent 22953.6 881.5404698594389
25 5 deZent 22317.9 924.6973619034018
25 10 deZent 21242.8 991.9998655913884
25 25 deZent 18599.8 637.1819555232589
25 50 deZent 12217.1 1343.332047145786
25 100 deZent 1650.2 647.2634359791657
50 1 deZent 45110.4 745.6068669211684
50 5 deZent 44865.4 1746.3823050968967
50 10 deZent 43727.9 1438.789417840181
50 25 deZent 42727.7 1362.6858323831573
50 50 deZent 37996.3 1013.6644250769905
50 100 deZent 24044.5 1366.4793570827674
75 1 deZent 68899.2 1988.6654821764268
75 5 deZent 67486.6 954.9248021586781
75 10 deZent 66985.0 1619.666906770922
75 25 deZent 64923.8 1287.188823237161
75 50 deZent 60179.2 1783.577478614883
75 100 deZent 48932.7 1785.588110399484
100 1 deZent 90518.4 2223.6891869143938
100 5 deZent 89923.0 1783.4078489104938
100 10 deZent 89511.3 2082.032823415082
100 25 deZent 87508.2 1743.331790948968
100 50 deZent 84477.4 1698.7867696944454
100 100 deZent 75548.8 2260.4581049965163
125 1 deZent 113040.0 2036.593233809834
125 5 deZent 112375.9 1693.0180447945604
125 10 deZent 112093.8 2110.2851729354293
125 25 deZent 109905.0 2346.857899405075
125 50 deZent 107544.1 1914.089133533523
125 100 deZent 98046.5 1945.4472350707545
150 1 deZent 136713.6 2897.5288781994927
150 5 deZent 135476.1 2897.7293965371505
150 10 deZent 135896.7 3527.1699404606065
150 25 deZent 132362.3 2946.2118068990058
150 50 deZent 129345.2 2684.237810295917
150 100 deZent 120938.2 1989.1735190497798


==> msg_cnt_gw_ce_fully_decentralizedavg_per_z.dat <==
n_gw z scenario msg_cnt_gw_ce std
5 1 fully_decentralized 5030.4 560.1371260682512
5 5 fully_decentralized 1133.9 354.8988744855514
5 10 fully_decentralized 483.9 4.040077006966849
5 25 fully_decentralized 480.0 0.0
5 50 fully_decentralized 480.0 0.0
5 100 fully_decentralized 480.0 0.0
25 1 fully_decentralized 25257.6 881.5404698594389
25 5 fully_decentralized 7016.2 790.4445725174044
25 10 fully_decentralized 2436.2 14.634813896246836
25 25 fully_decentralized 2400.0 0.0
25 50 fully_decentralized 2400.0 0.0
25 100 fully_decentralized 2400.0 0.0
50 1 fully_decentralized 49814.4 745.6068669211684
50 5 fully_decentralized 13675.0 1198.0137265027013
50 10 fully_decentralized 4860.6 40.65354979717165
50 25 fully_decentralized 4800.0 0.0
50 50 fully_decentralized 4800.0 0.0
50 100 fully_decentralized 4800.0 0.0
75 1 fully_decentralized 76003.2 1988.6654821764268
75 5 fully_decentralized 19974.7 1213.791401628248
75 10 fully_decentralized 7302.3 42.6720048743903
75 25 fully_decentralized 7200.0 0.0
75 50 fully_decentralized 7200.0 0.0
75 100 fully_decentralized 7200.0 0.0
100 1 fully_decentralized 100022.4 2223.6891869143938
100 5 fully_decentralized 26731.8 1318.6942868694864
100 10 fully_decentralized 9710.7 46.99184326384016
100 25 fully_decentralized 9600.0 0.0
100 50 fully_decentralized 9600.0 0.0
100 100 fully_decentralized 9600.0 0.0
125 1 fully_decentralized 124944.0 2036.593233809834
125 5 fully_decentralized 33454.6 1048.1586181913924
125 10 fully_decentralized 12158.1 79.42354814537066
125 25 fully_decentralized 12000.0 0.0
125 50 fully_decentralized 12000.0 0.0
125 100 fully_decentralized 12000.0 0.0
150 1 fully_decentralized 151017.6 2897.5288781994927
150 5 fully_decentralized 39988.6 1824.2724699025757
150 10 fully_decentralized 14665.7 153.0011256312986
150 25 fully_decentralized 14400.0 0.0
150 50 fully_decentralized 14400.0 0.0
150 100 fully_decentralized 14400.0 0.0

